Solver-Aided Constant-Time Circuit Verification

We present Xenon, a solver-aided method for formally verifying that Verilog hardware executes in constant-time. Xenon scales to realistic hardware designs by drastically reducing the effort needed to localize the root cause of verification failures via a new notion of constant-time counterexamples, which Xenon uses to automatically synthesize a minimal set of secrecy assumptions. Xenon further exploits modularity in Verilog code via a notion of module summaries, thereby avoiding duplicate work across multiple module instantiations. We show how Xenon's assumption synthesis and summaries enable the verification of a variety of circuits including AES, a highly modular AES-256 implementation where modularity cuts verification from six hours to under three seconds, and ScarV, a timing channel hardened RISC-V micro-controller whose size exceeds previously verified designs by an order of magnitude.

==> verilog/annot-ex1-fail.json <==
{
  "modules": {
    "ex1": {
      "annotations": {
        "source": [
          "IF_instr",
          "IF_pc"
        ],
        "sink": [
          "ID_instr"
        ],
        "always_eq": [
        ],
        "initial_eq": [
        ]
      },
      "clock": [
        "clk"
      ]
    },
    "rom32": {
      "annotations": {
        "initial_eq": [
        ]
      },
      "inline": true
    }
  },
  "include_dirs": [
    "/home/rami/work/ctverilog/iodine/benchmarks/472-mips-pipelined/"
  ],
  "top_module": "ex1"
}


==> verilog/annot-ex1.json <==
{
  "modules": {
    "ex1": {
      "annotations": {
        "source": [
          "IF_instr",
          "IF_pc"
        ],
        "sink": [
          "ID_instr"
        ],
        "always_eq": [
          "IF_pc"
        ],
        "initial_eq": [
          "EX_rt",
          "ID_instr",
          "stall"
        ]
      },
      "clock": [
        "clk"
      ]
    },
    "rom32": {
      "annotations": {
        "initial_eq": [
          "data_out"
        ]
      },
      "inline": true
    }
  },
  "include_dirs": [
    "/home/rami/work/ctverilog/iodine/benchmarks/472-mips-pipelined/"
  ],
  "top_module": "ex1"
}

==> verilog/annot-intro01.json <==
{
  "modules": {
    "ex_stage": {
      "annotations": {
        "sink": [
          "ex_out"
        ],
        "source": [
          "bubble",
          "de_in"
        ]
      },
      "clock": [
        "clk"
      ]
    }
  },
  "top_module": "ex_stage"
}

==> verilog/annot-intro02.json <==
{
  "modules": {
    "pipeline": {
      "annotations": {
        "source": [
          "in",
          "bubble"
        ],
        "sink": [
          "out"
        ]
      },
      "clock": [
        "clk"
      ]
    },
    "ex_stage": {
      "clock": [
        "clk"
      ]
    }
  },
  "top_module": "pipeline"
}

==> verilog/annot-intro03.json <==
{
  "modules": {
    "test": {
      "annotations": {
        "sink": [
          "out"
        ],
        "source": [
          "in",
          "cond",
          "bubble"
        ]
      },
      "clock": [
        "clk"
      ]
    }
  },
  "top_module": "test"
}

==> verilog/annot-intro04.json <==
{
  "modules": {
    "test": {
      "annotations": {
        "sink": [
          "out"
        ],
        "source": [
          "in",
          "secret1",
          "secret2"
        ]
      },
      "clock": [
        "clk"
      ]
    }
  },
  "top_module": "test"
}

==> verilog/annot-stall_code.json <==
{
  "modules": {
    "mips_pipeline": {
      "annotations": {
        "source": [
          "rst",
          "cond"
        ],
        "sink": [
          "ID_instr"
        ],
        "initial_eq": [
          "EX_rt",
          "ID_instr",
          "ID_rt",
          "IF_instr",
          "IF_pc",
          "Stall"
        ],
        "always_eq": [
        ]
      },
      "clock": [
        "clk"
      ]
    },
    "rom32": {
      "annotations": {
        "initial_eq": [
          "data_out"
        ]
      },
      "inline": true
    }
  },
  "include_dirs": [
    "/home/rami/work/ctverilog/iodine/benchmarks/472-mips-pipelined"
  ],
  "top_module": "mips_pipeline"
}
